Host galaxies of bright high redshift quasars: Luminosities and colours

We present the results of a near-infrared imaging study of high redshift (z~3) quasars using the ESO-VLT. Our targets were selected to have luminosities among the highest known (absolute magnitude M_B <~ -28. We searched for resolved structures underlying the bright point-source nuclei by comparing the QSO images with stars located in the same fields. Two QSOs (HE2348-1444 at z=2.904 and HE2355-5457 at z=2.933) are clearly resolved in K_S, and with somewhat lower significance also in H; one object is resolved only in K_S. At these redshifts, H and K_S correspond almost exactlly to rest-frame B and V, respectively, with virtually no K-correction. We also report briefly the non-detection of some additional QSOs. The detected host galaxies are extremely luminous with M_V ~ -25. Their rest-frame B-V colours, however, are close to zero in the Vega system, indicating substantial contributions from young stars and a stellar mass-to-light ratio below 1 (in solar units). Tentatively converting M_V and B-V into rough estimates of stellar masses, we obtain values of M_star in the range of several 10^11 M_sun, placing them within the high-mass range of recent high-redshift galaxy surveys. We present optical spectra and use CIV line width measurements to predict virial black hole masses, obtaining typical values of M_bh ~ 5x10^9 M_sun. With respect to the known correlation between host galaxy luminosity L_V(host) and M_bh, our measurements reach to higher luminosities and redshifts than previous studies, but are completely consistent with them. Comparing our objects with the local (z~0) M_bh - M_bulge relation and taking also the low stellar mass-to-light ratios into account, we find tentative evidence for an excess in the M_bh/M_bulge mass ratio at z~3.

==> abstract.txt <==
We present the results of a near-infrared imaging study of high redshift 
(z~3) quasars using the ESO-VLT. Our targets were selected to have luminosities among the highest known (absolute magnitude M_B <~ -28. We searched for resolved structures underlying the bright point-source nuclei by comparing the QSO images with stars located in the same fields. Two QSOs (HE2348-1444 at z=2.904 and HE2355-5457 at z=2.933) are clearly resolved in K_S, and with somewhat lower significance also in H; one object is resolved only in K_S. At these redshifts, H and K_S correspond almost exactlly to rest-frame B and V, respectively, with virtually no K-correction. We also report briefly the non-detection of some additional QSOs. The detected host galaxies are extremely
luminous with M_V ~ -25. Their rest-frame B-V colours, however, are close to zero in the Vega system, indicating substantial contributions from young stars and a stellar mass-to-light ratio below 1 (in solar units). Tentatively converting M_V and B-V into rough estimates of stellar masses, we obtain values of M_star in the range of several 10^11 M_sun, placing them within the high-mass range of recent high-redshift galaxy surveys. We present
optical spectra and use CIV line width measurements to predict virial black hole masses, obtaining typical values of 
M_bh ~ 5x10^9 M_sun. With respect to the known correlation between host galaxy luminosity L_V(host) and M_bh, our measurements reach to higher luminosities and redshifts than previous studies, but are completely consistent with them. Comparing our objects with the local (z~0) M_bh - M_bulge relation and taking also the low stellar mass-to-light ratios into account, we find tentative evidence for an excess in the M_bh/M_bulge mass ratio at z~3.
